Gabor Gabor: E-Gaborformer, a Strictly Causal Speech Recognizer with Gabor-Dictionary Convolutions and Delta-Rule Memory

Real-time voice agents need a speech recognizer that never waits for future audio and whose memory per call does not grow with the length of the call. We present E-Gaborformer, a strictly causal encoder that combines Gated DeltaNet-2 recurrent layers with sliding-window attention in a 3:1 ratio, and builds every temporal convolution from a fixed dictionary of causal Gabor atoms. Its streaming state is constant, about 19 MB per call at production scale including the prediction network, where a causal-attention encoder of the same size accumulates over 1 GB after ten minutes. In a controlled causal study on LibriSpeech, E-Gaborformer leaves the initial plateau earlier, reaches a given accuracy up to 18% sooner, and matches or beats an E-Branchformer trained with the identical front end and recipe. At production scale, a 0.6B-parameter Hebrew and English streaming transducer built on E-Gaborformer has 28 to 31% lower word error rate (WER) than NVIDIA's Nemotron 3.5 ASR Streaming, a model of the same size, on English voice-agent traffic, and up to 20% lower Hebrew WER than our previous production system. The same weights serve strictly causal and 480 ms-lookahead decoding with no loss in accuracy, and a two-class formulation of the RNN-T lattice trains the transducer 2.6x faster with exact loss and gradients.

==> figs/curve10.dat <==
ep gc go ec eo dc do
0.215 91.11 93.23 96.19 96.93 -5.08 -3.70
0.322 65.90 75.65 75.61 82.21 -9.71 -6.56
0.430 55.81 68.77 61.13 72.19 -5.32 -3.42
0.537 49.00 63.87 53.09 66.38 -4.08 -2.51
0.645 44.71 60.26 47.89 62.44 -3.18 -2.18
0.752 42.03 58.18 43.96 59.53 -1.93 -1.35
0.859 39.47 56.05 41.31 57.40 -1.85 -1.35
0.967 37.54 54.57 39.34 55.69 -1.79 -1.12
1.000 37.18 54.36 38.92 55.31 -1.74 -0.95
1.074 36.42 53.67 37.69 54.56 -1.27 -0.89
1.182 34.95 52.56 36.16 53.05 -1.21 -0.48
1.289 33.97 51.45 35.27 52.55 -1.30 -1.09
1.397 32.83 50.59 34.12 51.31 -1.30 -0.72
1.504 32.05 49.71 33.30 50.76 -1.24 -1.05
1.612 31.41 49.05 32.58 50.22 -1.17 -1.16
1.719 31.02 48.91 31.89 49.11 -0.88 -0.20
1.826 30.35 48.54 31.28 48.70 -0.93 -0.16
1.934 29.82 48.03 30.71 48.27 -0.90 -0.23
2.000 29.33 47.38 30.40 48.19 -1.07 -0.81
2.041 29.20 46.91 30.23 48.05 -1.03 -1.14
2.149 28.81 46.70 29.78 47.39 -0.97 -0.69
2.256 28.54 46.70 29.54 47.32 -1.00 -0.62
2.364 27.96 46.11 29.14 46.77 -1.18 -0.66
2.471 27.84 46.19 28.77 46.94 -0.92 -0.75
2.578 27.51 45.52 28.35 46.28 -0.84 -0.76
2.686 27.20 45.14 28.26 46.20 -1.06 -1.05
2.793 26.83 44.99 27.64 45.57 -0.82 -0.58
2.901 26.55 44.59 27.60 45.36 -1.05 -0.77
3.000 26.27 44.45 27.09 44.99 -0.82 -0.55
3.008 26.28 44.50 27.15 45.33 -0.87 -0.83
3.116 26.19 44.19 27.06 45.15 -0.88 -0.96
3.223 26.00 44.06 26.79 44.46 -0.79 -0.40
3.330 25.89 44.12 26.75 44.66 -0.86 -0.53
3.438 25.46 43.74 26.23 43.98 -0.76 -0.25
3.545 25.36 43.69 26.09 43.91 -0.73 -0.22
3.653 24.97 43.10 25.77 43.73 -0.80 -0.64
3.760 24.99 43.26 25.59 43.66 -0.60 -0.40
3.868 24.73 42.84 25.50 43.67 -0.77 -0.83
3.975 24.55 42.88 25.17 43.52 -0.62 -0.64
4.000 24.65 43.25 25.21 43.43 -0.56 -0.18
4.083 24.62 42.73 25.17 43.21 -0.55 -0.48
4.190 24.41 42.70 24.91 42.78 -0.50 -0.08
4.297 24.25 42.60 24.74 42.94 -0.49 -0.34
4.405 24.16 42.16 24.73 42.45 -0.57 -0.29
4.512 23.88 42.36 24.56 42.77 -0.69 -0.41
4.620 23.68 42.05 24.45 42.49 -0.77 -0.45
4.727 23.57 42.27 24.53 42.84 -0.96 -0.58
4.835 23.50 41.98 24.20 42.26 -0.70 -0.27
4.942 23.30 41.94 24.02 42.14 -0.71 -0.20
5.000 23.29 41.73 23.85 42.14 -0.57 -0.41
5.049 23.32 41.58 23.84 42.19 -0.52 -0.61
5.157 23.27 41.88 23.83 42.13 -0.56 -0.25
5.264 23.04 41.55 23.70 41.87 -0.66 -0.33
5.372 23.08 41.52 23.67 42.08 -0.60 -0.56
5.479 22.92 41.23 23.45 41.70 -0.53 -0.48
5.587 22.87 41.23 23.41 41.84 -0.54 -0.62
5.694 22.78 41.19 23.25 41.56 -0.47 -0.38
5.801 22.53 40.98 23.12 41.30 -0.59 -0.32
5.909 22.39 40.94 22.91 41.38 -0.52 -0.44
6.000 22.59 41.11 23.00 41.32 -0.41 -0.21
6.016 22.55 41.14 22.96 41.55 -0.41 -0.41
6.124 22.30 40.77 23.00 41.56 -0.70 -0.80
6.231 22.27 40.72 22.70 41.02 -0.43 -0.30
6.339 22.24 40.83 22.71 41.17 -0.47 -0.34
6.446 22.23 40.67 22.76 41.12 -0.53 -0.45
6.554 22.00 40.39 22.59 41.00 -0.59 -0.61
6.661 22.00 40.43 22.48 40.72 -0.47 -0.29
6.768 21.89 40.45 22.46 40.94 -0.57 -0.48
6.876 21.87 40.50 22.42 40.74 -0.55 -0.24
6.983 21.93 40.50 22.35 40.87 -0.42 -0.37
7.000 21.89 40.30 22.14 40.60 -0.25 -0.30
7.091 21.88 40.47 22.24 40.81 -0.36 -0.35
7.198 21.75 40.53 22.16 40.82 -0.42 -0.29
7.306 21.65 40.17 22.07 40.65 -0.42 -0.48
7.413 21.72 40.45 21.98 40.31 -0.27 0.14
7.520 21.68 40.50 22.06 40.41 -0.38 0.09
7.628 21.56 40.42 21.95 40.59 -0.38 -0.17
7.735 21.54 40.23 21.99 40.17 -0.46 0.05
7.843 21.39 40.12 21.77 40.05 -0.37 0.08
7.950 21.18 39.85 21.81 40.17 -0.63 -0.32
8.000 21.27 39.78 21.54 39.77 -0.27 0.02
8.058 21.36 39.93 21.62 40.05 -0.26 -0.12
8.165 21.11 39.59 21.53 39.76 -0.42 -0.17
8.272 21.20 39.73 21.64 40.09 -0.45 -0.35
8.380 21.14 39.76 21.59 39.92 -0.45 -0.16
8.487 21.29 39.72 21.49 39.72 -0.21 0.00
8.595 21.05 39.79 21.34 39.30 -0.29 0.49
8.702 21.22 39.80 21.34 39.76 -0.12 0.04
8.810 21.13 39.91 21.39 39.70 -0.26 0.20
8.917 20.88 39.52 21.27 39.92 -0.39 -0.41
9.000 20.89 39.38 21.29 39.53 -0.39 -0.15
9.024 20.94 39.55 21.33 39.66 -0.39 -0.12
9.132 20.75 39.44 21.11 39.58 -0.36 -0.14
9.239 20.88 39.67 21.14 39.36 -0.27 0.31
9.347 20.72 39.39 21.00 39.72 -0.28 -0.33
9.454 20.70 39.48 21.04 39.28 -0.34 0.19
9.562 20.77 39.60 20.97 39.41 -0.20 0.20
9.669 20.61 39.25 20.96 39.05 -0.35 0.20
9.777 20.53 38.91 20.91 39.30 -0.38 -0.40
9.884 20.68 39.59 20.86 39.09 -0.18 0.49
9.991 20.60 39.36 20.77 39.08 -0.16 0.29
10.000 20.52 39.22 20.80 39.22 -0.28 0.00


==> figs/init_loud_2022.dat <==
step wc G S
250 99.11 0.0936 0.3752
500 100.00 0.1909 0.2345
750 97.00 0.2697 0.2302
1000 81.17 0.3192 0.2094
1250 69.17 0.3523 0.2128
1500 61.27 0.3519 0.2122
1750 55.93 0.3796 0.2133
2000 51.07 0.4022 0.2127
2250 47.66 0.3748 0.2106
2327 46.55 0.3845 0.2230


==> figs/init_loud_2023.dat <==
step wc G S
250 99.97 0.0922 0.2970
500 96.87 0.1846 0.2114
750 69.58 0.2531 0.1827
1000 59.59 0.2952 0.1995
1250 53.46 0.3040 0.2001
1500 48.57 0.3217 0.2114
1750 45.24 0.3473 0.2075
2000 42.54 0.3536 0.2124
2250 41.29 0.3495 0.2137
2327 41.06 0.3548 0.2219


==> figs/init_loud_2024.dat <==
step wc G S
250 100.00 0.0960 0.2898
500 97.93 0.1773 0.1959
750 74.11 0.2410 0.1855
1000 60.86 0.2860 0.1888
1250 54.28 0.2786 0.1986
1500 49.58 0.2889 0.2049
1750 46.79 0.3045 0.2024
2000 42.75 0.3074 0.2125
2250 40.93 0.3336 0.2146
2327 40.18 0.3275 0.2120


==> figs/init_std_2022.dat <==
step wc G S
250 97.72 0.0060 0.3770
500 100.00 0.1560 0.2710
750 100.00 0.5360 0.2890
1000 99.95 0.8260 0.3180
1250 100.00 0.4580 0.5860
1500 100.00 0.3690 0.6490
1750 100.00 0.6710 0.6390
2000 99.05 0.5890 0.6550
2250 100.00 0.5960 0.7470
2327 100.00 1.0500 0.7650


==> figs/init_std_2023.dat <==
step wc G S
250 100.00 0.0060 0.2940
500 98.40 0.1180 0.2120
750 75.13 0.2350 0.1920
1000 62.69 0.3320 0.1970
1250 55.08 0.3070 0.2050
1500 50.77 0.2910 0.2210
1750 46.54 0.3750 0.2270
2000 43.84 0.3550 0.2240
2250 41.45 0.3430 0.2270
2327 40.92 0.3240 0.2270


==> figs/init_std_2024.dat <==
step wc G S
250 100.00 0.0050 0.2830
500 98.33 0.1090 0.1960
750 76.35 0.1730 0.1890
1000 63.75 0.2470 0.1920
1250 56.16 0.3030 0.2110
1500 51.21 0.3580 0.2110
1750 48.09 0.2750 0.2120
2000 43.43 0.3340 0.2230
2250 41.76 0.3680 0.2210
2327 41.12 0.3570 0.2230


==> figs/noatt40.dat <==
ep c o cmin cmax omin omax
0.215 98.88 99.20 98.26 99.90 98.66 99.89
0.322 84.59 88.70 73.68 99.22 81.24 99.33
0.430 71.42 79.30 63.36 83.00 73.68 87.01
0.537 62.87 73.49 57.13 71.86 69.52 79.69
0.645 55.79 68.78 50.54 62.78 65.05 73.65
0.752 51.01 65.30 46.62 56.69 61.98 69.71
0.859 47.90 63.02 43.86 52.90 59.60 66.97
0.967 44.89 60.52 41.42 49.14 57.88 63.65
1.000 44.13 59.74 40.74 48.40 57.02 63.11
1.074 42.58 58.50 39.64 46.30 56.47 61.19
1.182 40.77 56.99 38.41 44.15 55.26 59.69
1.289 39.28 55.83 37.12 42.23 54.08 58.46
1.397 38.00 54.71 35.84 40.36 52.50 56.99
1.504 37.12 54.17 35.67 39.13 53.05 55.77
1.612 35.94 53.06 34.11 38.32 51.56 55.33
1.719 34.77 52.17 33.19 36.98 50.50 54.41
1.826 34.26 51.49 32.73 36.54 50.40 53.49
1.934 33.37 50.91 32.37 34.91 49.70 52.26
2.000 33.10 50.45 31.79 35.03 49.37 52.32
2.041 32.65 50.22 31.35 34.60 48.97 52.14
2.149 32.33 49.64 31.28 34.12 48.31 51.36
2.256 31.63 49.32 30.68 33.20 48.31 51.05
2.364 31.38 48.98 30.44 32.84 47.84 50.61
2.471 30.73 48.10 29.86 31.98 47.40 49.00
2.578 30.38 48.11 29.70 31.65 47.24 49.53
2.686 30.15 47.58 29.23 31.51 46.63 48.77
2.793 29.40 47.12 28.67 30.71 46.44 48.32
2.901 29.12 46.87 28.42 30.23 46.25 47.97
3.000 28.61 46.58 27.80 29.80 45.56 47.81


==> figs/one40.dat <==
ep c o cmin cmax omin omax
0.215 98.27 98.54 96.87 100.00 97.42 100.00
0.322 80.23 85.55 69.58 97.00 78.31 97.39
0.430 67.21 76.33 59.59 81.17 71.04 85.89
0.537 58.97 70.48 53.46 69.17 66.40 77.78
0.645 53.14 66.54 48.57 61.27 63.43 72.42
0.752 49.32 63.84 45.24 55.93 60.33 68.87
0.859 45.45 60.86 42.54 51.07 58.47 65.26
0.967 43.29 59.29 40.93 47.66 57.34 62.56
1.000 42.60 58.60 40.18 46.55 56.37 61.64
1.074 41.12 57.29 38.75 44.73 55.09 60.13
1.182 39.31 55.79 37.54 42.57 53.82 58.48
1.289 37.63 54.67 36.28 40.29 53.32 57.00
1.397 36.62 53.49 35.04 39.42 52.18 55.85
1.504 35.26 52.49 33.69 37.98 51.01 54.86
1.612 34.42 51.62 33.11 36.52 50.33 53.23
1.719 33.44 50.63 32.19 35.55 49.63 52.35
1.826 32.71 50.04 31.91 34.25 49.15 51.33
1.934 32.09 49.67 31.09 33.70 48.67 51.12
2.000 31.85 49.13 30.98 33.18 48.41 50.42
2.041 31.64 49.10 30.67 33.12 48.08 50.00
2.149 30.72 48.28 29.80 31.96 47.04 49.48
2.256 30.34 47.90 29.51 31.48 46.99 49.16
2.364 29.82 47.68 29.08 30.91 46.83 48.84
2.471 29.45 47.24 28.97 30.06 46.26 48.09
2.578 28.96 46.65 28.39 29.94 46.11 47.51
2.686 28.61 46.37 28.05 29.42 45.93 46.94
2.793 28.11 45.95 27.62 28.88 45.69 46.44
2.901 27.83 45.78 27.13 28.78 45.37 46.53
3.000 27.46 45.17 26.79 28.24 44.79 45.41


==> figs/plain40.dat <==
ep c o cmin cmax omin omax
0.215 99.01 99.23 98.29 99.77 98.77 99.78
0.322 79.83 85.01 74.08 89.44 81.32 91.67
0.430 64.73 74.68 61.65 70.33 72.37 78.65
0.537 57.47 69.66 55.37 61.60 68.05 72.71
0.645 52.21 65.96 49.91 56.08 64.41 68.59
0.752 48.12 62.77 46.53 50.88 61.42 65.27
0.859 45.31 60.82 43.72 48.43 59.61 63.14
0.967 42.88 58.86 41.77 45.09 57.78 60.64
1.000 42.04 58.07 41.06 43.96 57.15 59.49
1.074 41.01 57.42 40.16 42.47 56.86 58.46
1.182 39.44 55.74 38.15 41.49 54.62 57.19
1.289 38.00 54.78 37.12 39.47 53.85 56.06
1.397 36.69 53.87 35.57 38.52 52.96 55.67
1.504 35.74 52.95 34.98 36.96 52.57 53.67
1.612 34.69 51.94 34.28 35.50 51.52 52.72
1.719 33.95 51.32 33.28 34.83 50.97 51.90
1.826 33.41 50.84 32.65 34.57 50.02 51.96
1.934 32.88 50.44 32.30 33.90 49.69 51.62
2.000 32.51 49.98 32.10 33.28 49.29 51.08
2.041 32.38 50.07 31.63 33.07 49.44 50.65
2.149 31.64 49.15 30.95 32.58 48.60 49.95
2.256 31.31 48.64 30.89 31.94 48.12 49.60
2.364 30.59 48.09 29.97 31.59 47.57 49.13
2.471 30.49 47.91 30.21 30.99 47.62 48.09
2.578 30.20 47.83 29.83 30.60 47.69 48.03
2.686 29.59 47.14 29.01 30.32 46.51 47.84
2.793 29.33 47.02 28.73 30.22 46.44 48.00
2.901 29.17 46.66 28.75 29.75 46.16 47.56
3.000 28.68 46.29 28.24 29.25 45.62 47.02


==> figs/ref40.dat <==
ep c o cmin cmax omin omax
0.215 98.95 99.26 98.79 99.12 99.13 99.39
0.322 74.00 81.22 71.23 75.77 79.53 82.52
0.430 61.94 72.84 60.70 64.14 71.88 74.27
0.537 54.41 67.37 52.27 56.41 65.76 68.87
0.645 49.75 64.26 48.40 51.07 63.22 65.61
0.752 46.08 61.16 44.87 47.46 60.25 62.39
0.859 43.44 59.00 42.36 44.54 57.79 60.19
0.967 41.00 57.43 39.79 41.86 56.09 58.41
1.000 40.60 56.98 39.70 42.07 56.11 58.30
1.074 39.32 56.05 37.90 41.05 54.93 57.56
1.182 38.10 54.81 36.65 39.44 53.34 56.11
1.289 36.92 54.23 35.86 38.23 52.97 55.41
1.397 35.54 52.68 34.60 36.57 51.22 53.53
1.504 34.61 51.68 33.55 35.46 50.58 52.69
1.612 33.84 51.05 33.07 35.05 50.22 52.19
1.719 33.12 50.63 32.46 33.99 49.61 51.84
1.826 32.15 49.62 31.20 32.98 48.83 50.32
1.934 31.54 49.36 30.74 32.38 48.39 50.58
2.000 31.05 48.99 30.39 31.77 48.07 49.88
2.041 31.00 48.89 30.18 31.72 48.08 49.53
2.149 30.47 47.98 29.81 31.13 46.93 48.98
2.256 29.92 47.67 28.99 30.49 46.52 48.30
2.364 29.63 47.30 28.82 30.40 46.33 48.13
2.471 29.17 46.75 28.37 29.92 46.21 47.40
2.578 28.57 46.38 28.00 29.12 45.75 46.86
2.686 28.28 46.07 27.61 28.99 45.39 46.96
2.793 27.95 45.76 27.37 28.31 45.24 46.14
2.901 27.81 45.41 27.29 28.48 44.49 46.07
3.000 27.42 45.25 26.97 28.15 44.50 45.86

